The debris disc of HD 131488 -- Bringing together thermal emission and scattered light

We show the first SPHERE/IRDIS and IFS data of the CO-rich debris disc around HD 131488. We use N-body simulations to model both the scattered light images and the SED of the disc in a self-consistent way. We apply the Henyey-Greenstein approximation, Mie theory, and the Discrete Dipole Approximation to model the emission of individual dust grains. Our study shows that only when gas drag is taken into account can we find a model that is consistent with scattered light as well as thermal emission data of the disc. The models suggest a gas surface density of $2\times10^{-5}\,M_\oplus/$au$^2$ which is in agreement with estimates from ALMA observations. Thus, our modelling procedure allows us to roughly constrain the expected amount of gas in a debris disc without actual gas measurements. We also show that the shallow size distribution of the dust leads to a significant contribution of large particles to the overall amount of scattered light. The scattering phase function indicates a dust porosity of $\sim0.2\ldots 0.6$ which is in agreement with a pebble pile scenario for planetesimal growth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
